Minimizing the Size of the Uncertainty Regions for Centers of Moving Entities

In this paper, we study the problems of computing the 1-center, centroid, and 1-median of objects moving with bounded speed in Euclidean space. We can acquire the exact location of only a constant number of objects (usually one) per unit time, but for every other object, its set of potential locations, called the object's uncertainty region, grows subject only to the speed limit. As a result, the center of the objects may be at several possible locations, called the center's uncertainty region. For each of these center problems, we design query strategies to minimize the size of the center's uncertainty region and compare its performance to an optimal query strategy that knows the trajectories of the objects, but must still query to reduce their uncertainty. For the static case of the 1-center problem in R^1, we show an algorithm that queries four objects per unit time and is 1-competitive against the optimal algorithm with one query per unit time. For the general case of the 1-center problem in R^1, the centroid problem in R^d, and the 1-median problem in R^1, we prove that the Round-robin scheduling algorithm is the best possible competitive algorithm. For the center of mass problem in R^d, we provide an O(log n)-competitive algorithm. In addition, for the general case of the 1-center problem in R^d (d >= 2), we argue that no algorithm can guarantee a bounded competitive ratio against the optimal algorithm.

==> LATINReviews.txt <==
Remember but do not do anything now:
I believe that it would be better to say that you are comparing with any algorithm rather than with one that knows the trajectories (in my opinion, such a statement mixes definition and intuition).

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> reviews.txt <==
Dear William Evans,

Attached are the reviews for your ISAAC 2023 submission. We hope you
find them helpful.

Thank you again for submitting to ISAAC. Regardless of the outcome, it was
a pleasure for us to see all this great work.

Best wishes,

     Satoru Iwata
     ISAAC 2023 PC Chair

------------------------------------

SUBMISSION: 62
TITLE: Minimizing the Size of the Uncertainty Regions for Centers of Moving Entities


----------------------- REVIEW 1 ---------------------
SUBMISSION: 62
TITLE: Minimizing the Size of the Uncertainty Regions for Centers of Moving Entities
AUTHORS: William Evans and Seyed Ali Tabatabaee

----------- Overall evaluation -----------
This paper considers the problems of minimizing the uncertainty regions for centers of moving entities in the Euclidean space. The entities are moving with bounded speed. The exact locations of a constant number of objects can be acquired per unit of time, while other objects' uncertainty regions grow subject to the speed limit. The paper considers 1-center, centroid and 1-median for the center uncertainty region problem. The goal is to design query strategies so that the size of the center's uncertainty region is minimized, and to analyze the competitive ratio against some optimal algorithm.

It is assumed that the optimal algorithm knows the trajectories of the moving objects but still need to query to acquire the exact locations, the uncertainty regions are calculated only based on the queries made.

This assumption (or model) is very restricted. Based on the assumption, the authors show that in $\R^1$, the round-robin scheduling (queries) is the best strategy achieves the best competitive ratios, which are $O(n)$ for 1-center and for 1-median. For the 1-center problem in $\R^1$, the paper considers a case (called the static case) where all the objects are stationary though queries must be made to confirm this. This is an even more restricted assumption.

For the 1-center and 1-median problem in $\R^d$ where $d>=2$, the maximum size of the uncertainty region of the center are unbounded for the optimal algorithms.

In general, the competitive analysis of the algorithms is simple due to the very restricted model assumed.

Minor comments:
1. line 12: "several possible" -> "many possible"
2. line 84 seems to contradict with line 83.
3. line 129: "if one query" -> "if constant number of queries"
4. line 504: "3(3):28-es, 2007", es?



----------------------- REVIEW 2 ---------------------
SUBMISSION: 62
TITLE: Minimizing the Size of the Uncertainty Regions for Centers of Moving Entities
AUTHORS: William Evans and Seyed Ali Tabatabaee

----------- Overall evaluation -----------
Given a set of $n$ input points in $R^d$, the $k$-center is a set of $k$ facility locations such that the farthest distance from an input point to its closest facility is minimized.
The $k$-centroid is a set of $k$ facility locations that minimize the sum of squared distances between each input point and its closest facility.
The $k$-median is a set of $k$ facility locations such that the average distance from an input point to its closest facility is minimized.
In this paper, the authors study the aforementioned problem when the input points move with bounded speed in Euclidean space. They consider only the case $k = 1$. In other words, they compute the 1-center, 1-centroid, and 1-median of the moving points.

The $k$-center problem, the $k$-centroid problem, and the $k$-median problem are well-studied. All three problems are NP-hard when $d = 2$, so several approximation algorithms are suggested for the problems. For the special case $k = 1$, there are some positive results. In fixed dimensions, the $1$-center problem can be solved in polynomial time. For the $1$-median problem, $(1 + \epsilon)$-approximate solutions have been designed.
When the input points are moving, the problems get harder and there are a few known approximations on tracing the centers and the medians.

In this paper, a new model for the problems is introduced, where we can query a constant number of points per unit time, by obtaining the exact position of the moving points. If a point is not queried, then the ball centered at the point will grow as time goes by, which is the uncertainty region of the point. The size of the uncertainty regions of the points affects the size of the uncertainty region of the center, the centroid, and the median, so it is important not to let any uncertainty region of a point grow more than a certain size.
A simple answer would be a round-robin algorithm, and by using it, they achieve the competitive ratio of $O(n)$ for the 1-center problem and the 1-median problem in R^1. However, if the input points are static, but we must still query to obtain the exact location of the point, it is shown that there is an algorithm that queries four points at a time and works as well as an optimal algorithm, where we know the exact trajectories of the points. The authors also give a bound in terms of maximum speed $v$ among the points and $n$, the number of points. They show that if the dimension $d \ge 2$, then the maximum size of the uncertainty region can be unbounded even when the maximum speed of the points is bounded and we use an optimal algorithm.

The paper is well-written and easy to follow. The proofs are concise and easy to follow, and they seem to be correct. However, it would have been better if there were more figures regarding the proofs.
The presented competitive ratio bounds given in this paper are rather weak. Some of them match the lower bound, however, they are still not so surprising. The only tractable cases are in 1D, which shows that this algorithm is hardly applicable to real-world instances.
Thus, I would suggest the acceptance of this paper upon consideration.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 62
TITLE: Minimizing the Size of the Uncertainty Regions for Centers of Moving Entities
AUTHORS: William Evans and Seyed Ali Tabatabaee

----------- Overall evaluation -----------
The paper considers the following problem: We have n moving points with a known maximum speed. We only know the exact location of a point, when we query it. Now the goal is to find a query strategy that keeps the uncertainty of the 1-center (1-median or 1-mean) low.

This is an interesting problem and the paper presents some meaningful results for it. Overall it is a solid contribution, and can be accepted if there is space.

What I am somewhat skeptical about is the type of guarantees that are given. The algorithms are compared to the optimal strategy which knows the locations of the points at any time (but still needs to query to confirm a location for keeping the uncertainty of the center low). This is a very tough competitor; the problem with this from my perspective is that it does not give enough granularity to distinguish between different strategies that do not have this knowledge. For instance, it is proven that (in one of the cases) the round-robin strategy has an optimal competitive ratio. But in many cases it does not seem like a good strategy, and this is not captured by this comparison.

The case of static points seems a bit artificial, though it does make sense.



